Neon: Negative Extrapolation From Self-Training Improves Image Generation

Scaling generative AI models is bottlenecked by the scarcity of high-quality training data. The ease of synthesizing from a generative model suggests using (unverified) synthetic data to augment a limited corpus of real data for the purpose of fine-tuning in the hope of improving performance. Unfortunately, however, the resulting positive feedback loop leads to model autophagy disorder (MAD, aka model collapse) that results in a rapid degradation in sample quality and/or diversity. In this paper, we introduce Neon (for Negative Extrapolation frOm self-traiNing), a new learning method that turns the degradation from self-training into a powerful signal for self-improvement. Given a base model, Neon first fine-tunes it on its own self-synthesized data but then, counterintuitively, reverses its gradient updates to extrapolate away from the degraded weights. We prove that Neon works because typical inference samplers that favor high-probability regions create a predictable anti-alignment between the synthetic and real data population gradients, which negative extrapolation corrects to better align the model with the true data distribution. Neon is remarkably easy to implement via a simple post-hoc merge that requires no new real data, works effectively with as few as 1k synthetic samples, and typically uses less than 1% additional training compute. We demonstrate Neon's universality across a range of architectures (diffusion, flow matching, autoregressive, and inductive moment matching models) and datasets (ImageNet, CIFAR-10, and FFHQ). In particular, on ImageNet 256x256, Neon elevates the xAR-L model to a new state-of-the-art FID of 1.02 with only 0.36% additional training compute. Code is available at https://github.com/VITA-Group/Neon

==> csv/EDM_cifar10/fid_EDM_cifar10.csv <==
w,2057,3060,4064,5067,6000
0,1.82281,1.82281,1.82281,1.82281,1.82281
0.25,1.70153,1.67398,1.66889,1.66371,1.66465
0.5,1.63099,1.55656,1.53902,1.54797,1.58303
0.75,1.60437,1.46972,1.4512,1.5058,1.64658
1,1.62211,1.41522,1.4083,1.58062,1.94123
1.25,1.67692,1.38854,1.45253,1.87726,2.66642
1.5,1.75739,1.40566,1.64003,2.56933,4.11677
1.75,1.87527,1.48731,2.0849,3.92086,6.75011
2,2.02093,1.68655,3.02475,6.41597,11.3079
2.25,2.19192,2.1099,4.77872,10.803,18.6119
2.5,2.3963,2.92393,7.96174,18.0224,29.5417
2.75,2.62241,4.36751,13.3729,29.1973,44.5374
3,2.91003,6.91407,22.1101,44.7905,63.3457


==> csv/EDM_cifar10/figure1_cifarEDM.csv <==
images_seen_M,ns1k,ns3k,ns6k,ns12k,ns25k,ns50k,ns100k
0.0,1.79,1.79,1.79,1.79,1.79,1.79,1.79
0.551,1.782072068965433,1.7795715346075955,1.782110756746442,1.7822480859252203,1.7798049530538114,1.7791540409274926,1.7802801660415803
1.053,1.7303178059799158,1.722270916459731,1.7328799859264885,1.7314961458794313,1.7247910508256863,1.7324809940533838,1.7250818465038487
1.555,1.6866786595886278,1.6534077878171076,1.6803056412117403,1.6801554416599338,1.6711236844332902,1.683037362524419,1.6694376736976573
2.057,1.6427975610359156,1.5771809594093047,1.6043696666962697,1.6032107892729774,1.5934071162632206,1.6301568971350453,1.6110544989968836
2.558,1.6083449150842384,1.5129245301072514,1.5034044285773864,1.5237172437980382,1.5207645010687398,1.5493698452000573,1.5484634465569889
3.06,1.634013035516477,1.460981877953922,1.3885422893726274,1.4219792551303534,1.4643815699406404,1.4357282170282912,1.4616533213623253
3.562,1.6817348424128502,1.45804500477084,1.3867016854643333,1.4006722187147218,1.422995316419056,1.425861281238262,1.4155982288672562
4.064,1.7273695346558378,1.51272291914129,1.4082955763121716,1.3888639198185286,1.392390961474931,1.4133901896002714,1.403720001847116
4.566,1.759050104843233,1.581896057803432,1.4649829508586085,1.4427863481903007,1.4431436989822248,1.4603581040226497,1.4516888366815466
5.067,1.77190226161217,1.611950749107383,1.5057978200657152,1.473882255716277,1.4731056117737422,1.4791207761965621,1.4937981121361257
5.569,1.7819200257901284,1.70974163353006,1.5598718091462145,1.5513648925376462,1.5012329079462514,1.5128805876772091,1.544804297008558
6.0,1.7925004244382874,1.715430955237294,1.5830268250307582,1.5607445242797389,1.557807387726774,1.542866386755119,1.57639267783251


==> csv/EDM_cifar10/precision_EDM_cifar10.csv <==
w,2057,3060,4064,5067,6000
-1,0.7346,0.7385,0.7426,0.746,0.74994
-0.5,0.74754,0.74754,0.75086,0.75422,0.75738
0,0.75846,0.75846,0.75846,0.75846,0.75846
0.25,0.7615,0.76108,0.76026,0.75788,0.75482
0.5,0.76708,0.76252,0.75912,0.75476,0.74822
0.75,0.76946,0.76264,0.75554,0.7485,0.73914
1,0.77094,0.76208,0.75172,0.73888,0.72816
1.25,0.77186,0.75756,0.74116,0.72732,0.71124
1.5,0.77454,0.75384,0.72958,0.71204,0.69064
1.75,0.77254,0.75018,0.71562,0.69174,0.66378
2,0.77298,0.73842,0.6988,0.6667,0.62982
2.25,0.77076,0.7242,0.67812,0.63902,0.59806
2.5,0.76606,0.70636,0.6505,0.60362,0.5689
2.75,0.75646,0.68304,0.61322,0.57188,0.54714
3,0.74616,0.65708,0.57352,0.54894,0.5364


==> csv/EDM_cifar10/recall_EDM_cifar10.csv <==
w,2057,3060,4064,5067,6000
-1,0.6875,0.6815,0.67808,0.67712,0.67072
-0.5,0.6941,0.692,0.68944,0.69018,0.68396
0,0.70012,0.70014,0.70012,0.70012,0.70012
0.25,0.70312,0.70508,0.70518,0.70684,0.70886
0.5,0.70148,0.70804,0.71042,0.7127,0.7144
0.75,0.70258,0.70918,0.71432,0.7185,0.72308
1,0.70336,0.7122,0.7202,0.72618,0.73076
1.25,0.7048,0.71832,0.72608,0.7311,0.7323
1.5,0.70684,0.72382,0.7307,0.73374,0.73146
1.75,0.7069,0.72716,0.73548,0.73222,0.72692
2,0.70718,0.7278,0.73756,0.7285,0.71574
2.25,0.70516,0.72992,0.73842,0.72004,0.69616
2.5,0.70616,0.73124,0.73018,0.70236,0.66492
2.75,0.70628,0.7312,0.71748,0.67632,0.61712
3,0.7063,0.72538,0.69806,0.62742,0.5308


==> csv/EDM_ffhq/fid_EDM_FFHQ.csv <==
w,001003,001505,002007,002509,003010
0,2.44097,2.44097,2.44097,2.44097,2.44097
0.25,2.24154,2.1728,2.14102,2.13333,2.1333
0.5,2.06301,1.92874,1.87019,1.85341,1.85224
0.75,1.89727,1.70941,1.61642,1.60093,1.61326
1,1.75127,1.50167,1.40149,1.40472,1.45372
1.25,1.61566,1.33021,1.25145,1.29943,1.4463
1.5,1.49459,1.2043,1.17832,1.34146,1.65646
1.75,1.39036,1.12902,1.21775,1.60725,2.27254
2,1.30467,1.12512,1.43154,2.24749,3.60438
2.25,1.25197,1.21536,1.90659,3.49895,6.29007
2.5,1.22007,1.42716,2.78223,5.85189,11.5753
2.75,1.2155,1.8058,4.26339,10.1482,21.7495
3,1.25322,2.40827,6.76145,17.9426,39.9741


==> csv/EDM_ffhq/figure1_ffhqEDM.csv <==
images_seen_M,ns150k,ns75k,ns36k,ns18k,ns9k,ns5k,ns2k,ns1k
0.0,2.39,2.39,2.39,2.39,2.39,2.39,2.39,2.39
0.251,2.249495397627932,2.2332404846619003,2.22234802330325,2.268136981513134,2.2412448506236906,2.235618168210558,2.2622291147525218,2.2663164232548327
0.502,1.8617751106674505,1.838570268454105,1.8386034135835612,1.8660618355515715,1.8357089784872493,1.8035812375937585,1.8645135365529255,1.9718269638485548
0.752,1.477867399868407,1.4409700494656033,1.4694492401435073,1.4978882159104316,1.50751609918122,1.386299434869011,1.5314057999369122,1.632900518599032
1.003,1.2380005818167747,1.2571334361783255,1.2765603197620174,1.2296760226676897,1.2660323728100709,1.1739406592159494,1.3056193071684394,1.478447752503477
1.254,1.1786546914722056,1.206480770052268,1.2097018507272574,1.1699895832758511,1.1701724354096745,1.1499299712648157,1.2480063248124558,1.4608283516494218
1.505,1.1779641109999588,1.2224298385692332,1.1587748040812809,1.1314465915123622,1.1658983339857234,1.1550444810010831,1.2345390848104818,1.4995798231273632
1.756,1.188997346133348,1.2429760608655325,1.1529742304191706,1.1212330489314566,1.1657115319102673,1.1906570295710917,1.2710585501563223,1.5590245105310996
2.007,1.2191450891780595,1.2682371390838068,1.1763364445502802,1.1850860157323773,1.1937566928064394,1.2222412420958726,1.3370438890400385,1.646895216148443
2.258,1.246744806002391,1.3157632136483537,1.1904517568610542,1.244415525030437,1.2504088855934337,1.2964054110081726,1.4021334562582444,1.7544544620512892
2.509,1.2949936907131845,1.3329699995317408,1.2325424840016588,1.3027239830084045,1.3029311370437973,1.3460692123722657,1.4789409217359606,1.829231637725531
2.759,1.3273234145610484,1.3448973929038872,1.266504774935203,1.3634086853800156,1.3436972241150003,1.4405100822863153,1.533112390068232,1.8843100983973797
3.01,1.3994008831142484,1.3733982408062564,1.3227398115325566,1.448378736957092,1.3941209839098685,1.475945373166922,1.62996709481087,1.9696679182877432


==> csv/EDM_ffhq/precision_ffhq_EDM.csv <==
w,1003,1505,2007,2509,3010
-1,0.781914,0.784057,0.785871,0.786671,0.7884
-0.5,0.784771,0.786429,0.787943,0.787543,0.7905
0,0.785714,0.7858,0.785743,0.785714,0.7857
0.25,0.7859,0.783871,0.782786,0.782571,0.781086
0.5,0.784443,0.781471,0.779543,0.779314,0.775757
0.75,0.783357,0.778829,0.775857,0.772414,0.768
1,0.782186,0.775129,0.770157,0.765571,0.758829
1.25,0.7801,0.771686,0.764343,0.756471,0.747029
1.5,0.776657,0.7642,0.753771,0.7444,0.73
1.75,0.773457,0.758129,0.741886,0.727257,0.7081
2.25,0.7647,0.735871,0.708671,0.679143,0.638686
2.5,0.758871,0.7256,0.688529,0.640157,0.581614
2.75,0.7526,0.709657,0.661829,0.593886,0.499586
3,0.7478,0.693586,0.626429,0.526271,0.382114


==> csv/EDM_ffhq/recall_ffhq_EDM.csv <==
w,1003,1505,2007,2509,3010
-1,0.6305,0.6199,0.615543,0.615457,0.6145
-0.5,0.642471,0.639043,0.637057,0.635286,0.633486
0,0.655429,0.655529,0.655429,0.655543,0.655443
0.25,0.661757,0.664271,0.6658,0.667486,0.668429
0.5,0.669343,0.675329,0.676914,0.679029,0.680543
0.75,0.676729,0.6849,0.689729,0.690857,0.692
1,0.683371,0.692529,0.699157,0.700357,0.705971
1.25,0.689471,0.701257,0.708043,0.7132,0.717829
1.5,0.6939,0.707857,0.7172,0.724429,0.7317
1.75,0.698214,0.716171,0.729957,0.737871,0.744143
2.25,0.709214,0.731371,0.747571,0.7553,0.760986
2.5,0.712814,0.737714,0.754443,0.759243,0.762557
2.75,0.718386,0.745014,0.760957,0.762514,0.753686
3,0.722529,0.749514,0.762971,0.757129,0.738943


==> csv/Flow_cifar10/fid_flow_cifar10.csv <==
w,410000,415000,420000,425000,430000
0,3.51904,3.56485,3.57256,3.50551,3.55993
0.25,3.28566,3.29156,3.33454,3.30052,3.33411
0.5,3.13382,3.0588,3.03884,3.07404,3.04378
0.75,2.96458,2.85674,2.84766,2.97971,3.12088
1,2.76436,2.67892,2.70403,3.00191,3.45193
1.25,2.62485,2.55445,2.70469,3.1768,4.10072
1.5,2.57008,2.45521,2.75719,3.7862,5.25008
1.75,2.46836,2.41465,3.0418,4.71655,7.49106
2,2.38091,2.40303,3.48843,6.37812,11.1064
2.25,2.32606,2.54559,4.32021,8.76798,16.3335
2.5,2.38537,2.72305,5.57055,12.9751,24.2461
2.75,2.36642,3.14999,7.77158,18.6962,35.9323
3,2.40606,3.78746,10.9033,27.5124,52.6226


==> csv/Flow_cifar10/figure1_cifarFLOW.csv <==
images_seen_M,ns1k,ns3k,ns6k,ns12k,ns25k,ns50k,ns100k
0.0,3.5,3.5,3.5,3.5,3.5,3.5,3.5
0.128,3.4107313403417265,3.402298834729777,3.4064321251036063,3.3935853382766936,3.4091944844413433,3.400567933565071,3.4043062847980536
0.384,2.9860411753854805,2.9334073622198957,2.9755116888381963,2.9646675647095435,2.989899102359118,2.9780783026334916,2.9925076104863138
0.64,2.817087524207409,2.6326485523385372,2.7241799459691265,2.7164036564454364,2.6912253503188595,2.716522835736839,2.8076356434460195
0.896,3.047052633607848,2.538261531087244,2.6519058632108568,2.608088574372573,2.595212608367717,2.6487280038126073,2.7016690028525545
1.152,3.3393634040537563,2.7565467329591797,2.4620057620153375,2.367496922838029,2.447835601729878,2.4991921641880026,2.5377102743752857
1.408,3.4760064864133255,2.9894807192458757,2.4772165610136767,2.3202210710388727,2.3533563461730296,2.3810770099103706,2.3740821993403642
1.664,3.5118439821171137,3.2814396843124314,2.5246411010510315,2.3373992146153455,2.322797966855717,2.337408671210653,2.3315337282429596
1.92,3.5401599233784964,3.416383303658108,2.684006023900622,2.3745326069541193,2.3295556012983525,2.316438645486528,2.331655079743655
2.176,3.5653548939084203,3.4581668348074572,2.8625916559200846,2.504055555963191,2.383025722933496,2.353916126752381,2.3794745339291694
2.432,3.5104281217753055,3.5104281217753055,3.037060251189473,2.6755038185274316,2.449736059967961,2.3909141370095313,2.3957176206469626
2.688,3.5704661491831757,3.5337580289236143,3.143445956097139,2.742239331525923,2.541592513676278,2.444146009940596,2.4278171506161357
2.944,3.5466469522642114,3.5466469522642114,3.212170326839157,2.761773357412494,2.6712385842889717,2.562076062612391,2.535879583434337
3.2,3.5275826555147773,3.5275826555147773,3.287581465405083,3.007532031107303,2.7140499358258694,2.6064282281200803,2.6085759378667603
3.456,3.6192318001656076,3.6192318001656076,3.3853451715752954,2.997665560764176,2.790379353530568,2.672201781643139,2.667173104843016
3.712,3.5653548939084203,3.5653548939084203,3.3804751511005406,3.0805419684169237,2.774958134151177,2.649519163925561,2.658050641183763


==> csv/Flow_cifar10/precision_flow_cifar10.csv <==
w,410000,415000,420000,425000,430000
0,0.7283,0.72892,0.73038,0.73076,0.72792
0.25,0.73184,0.7282,0.72664,0.72802,0.72444
0.5,0.7322,0.72984,0.72696,0.72554,0.72322
0.75,0.73604,0.73554,0.7287,0.71708,0.71442
1,0.74006,0.73006,0.72152,0.70812,0.70038
1.25,0.7401,0.72758,0.71306,0.70132,0.6873
1.5,0.7335,0.7223,0.70374,0.68354,0.66502
1.75,0.73976,0.72118,0.69926,0.66668,0.64646
2,0.73748,0.71258,0.68286,0.64778,0.6217
2.25,0.73416,0.70598,0.66758,0.62604,0.60062
2.5,0.7323,0.6956,0.64146,0.60188,0.58242
2.75,0.73184,0.68712,0.6206,0.5805,0.56888
3,0.72728,0.66664,0.59884,0.5585,0.56892


==> csv/Flow_cifar10/recall_flow_cifar10.csv <==
w,410000,415000,420000,425000,430000
0,0.67154,0.673,0.67396,0.66978,0.67456
0.25,0.67458,0.67862,0.68266,0.68322,0.6848
0.5,0.67872,0.68366,0.68814,0.68912,0.68982
0.75,0.6809,0.68392,0.68862,0.69748,0.69578
1,0.68072,0.6912,0.69548,0.70458,0.70942
1.25,0.68364,0.69606,0.70482,0.70978,0.71366
1.5,0.68962,0.70012,0.71122,0.71888,0.72398
1.75,0.69158,0.69914,0.71362,0.72146,0.72
2,0.69016,0.70848,0.71578,0.7225,0.72128
2.25,0.6953,0.70736,0.71948,0.7184,0.70432
2.5,0.6958,0.71578,0.72118,0.71488,0.68298
2.75,0.70074,0.71188,0.71616,0.69302,0.64124
3,0.69622,0.71174,0.70948,0.66524,0.59162


==> csv/ablations/cfg_xARb.csv <==
cfg_value,best_min_FID,label
0.2,1.307215500533971,0.2
1.2,1.3111711912252417,1.2
1.7,1.3037644025678787,1.7
2.2,1.306298853625833,2.2
2.7,1.3233790643576526,2.7
3.2,1.3223788022939402,3.2
3.7,1.33847147700601,3.7
4.2,1.3601563966275307,4.2
4.7,1.3789527998258677,4.7
5.2,1.3899955573813827,5.2
5.7,1.4091313626581154,5.7
6.2,1.4128025765925258,6.2


==> csv/ablations/donor.csv <==
images_seen_M,edm,imm,flow
0.0,1.97,1.97,1.97
0.551,1.9158281824064063,1.942918140818349,1.915395962544501
1.053,1.8502717473068067,1.9181439035183951,1.8621514367871563
1.555,1.7996264337016468,1.892530134015965,1.8053517526184184
2.057,1.7575208744475934,1.8761625237079769,1.7661293065354144
2.558,1.698108999407035,1.8547856868729526,1.7205178705194593
3.06,1.6316000920505658,1.831615396806625,1.649725957863865
3.562,1.5476165561457529,1.8409748127067962,1.615574703569566
4.064,1.442763038236595,1.8052269034153066,1.5973646502456005
4.566,1.3881010150867152,1.8133065331630982,1.5885336116601665
5.067,1.384874027769406,1.8009699547142677,1.5956090104634475
5.569,1.4314516143941347,1.8020753534658203,1.6096983043559618
6.071,1.4952250882549345,1.8256808198881296,1.634782195239963
6.573,1.5403987987129997,1.8357365068199771,1.6730982756471782
7.074,1.5961620571523145,1.8354386142596528,1.68775929071331
7.576,1.6594701179152314,1.8444544062290127,1.6910906854626082
8.078,1.680109676761857,1.856790203934053,1.7120361793610597
8.58,1.7062042431346827,1.8662067797612765,1.714930122922289
9.081,1.729470434221767,1.8761465508806139,1.7336055990158101
9.583,1.775294031702712,1.8817751316494777,1.742883897696472
10.0,1.7912342042480751,1.8948690038868388,1.7561443134039205


==> csv/ablations/nr.csv <==
synthetic_images,best_min_fid,baseline_fid
10,10.677688329900600,12.62
15,6.563411084702690,10.2
20,3.7927794665581100,5.23
30,1.8719460960467000,2.82
50,1.38,1.85

==> csv/autoregressive_FID/figure1_256var.csv <==
images_seen_M,ns1k,ns3k,ns10k,ns30k,ns90k,ns250k,ns750k
0.0,3.3,3.3,3.3,3.3,3.3,3.3,3.3
0.250368,2.6287,2.5199,2.6686,2.5695,2.481,2.4654,2.4663
0.500736,2.7038,2.5204,2.4482,,2.2235,2.2611,2.2847
0.750336,2.5931,2.4736,2.3702,2.3006,2.1436,2.1373,2.1709
1.000704,2.6343,2.4765,2.3418,2.3564,2.0872,2.0509,2.1314
1.250304,2.6258,2.4424,2.3898,2.2678,2.158,2.0268,2.0156
1.500672,2.673,2.5182,2.3833,2.1933,2.075,2.0236,2.1224
1.750272,2.7479,2.5729,2.4303,2.21,2.0354,2.0383,2.0534
2.00064,2.7991,2.6126,2.4118,2.1799,2.096,2.0998,2.0677
2.25024,2.8687,2.6877,2.4343,2.2306,2.0429,2.0444,2.0342
2.500608,3.0394,2.6526,2.4072,2.2229,2.107,2.0614,2.0785
2.750208,2.9853,2.6419,2.4587,2.2422,2.0792,2.0752,2.084
3.000576,3.0147,2.687,2.4758,2.2489,2.1349,2.1646,2.0755
3.250176,3.0318,2.7543,2.5351,2.2728,2.1625,2.1041,2.1205
3.500544,3.0236,2.8236,2.5625,2.3042,2.1148,2.0758,2.1097
3.750144,3.0141,2.835,2.598,2.3935,2.1315,2.0869,2.116
4.000512,3.0036,2.8956,2.6117,2.3368,2.1322,2.1175,2.1252
4.250112,3.0431,3.0091,2.6545,2.374,2.1797,2.1421,2.0964
4.50048,2.9938,2.9807,2.6593,2.395,2.1782,2.2238,2.1481
4.75008,2.9868,2.994,2.6766,2.4082,2.218,2.1409,2.1649
5.000448,2.9834,3.0085,2.6954,2.4699,2.2008,2.1987,2.1553
5.250048,2.9771,3.0225,2.7492,2.4914,2.2694,2.1492,2.1729
5.500416,2.985,3.0151,2.7517,2.4763,2.2618,2.2213,2.125
5.750016,2.9853,3.0428,2.8033,2.4857,2.2813,2.3016,2.2285
6.000384,2.9646,3.0258,2.7905,2.5235,2.3205,2.3049,2.1777
6.250752,2.9576,3.0136,2.8357,2.5942,2.3058,2.2153,2.2266
6.500352,2.9922,3.0019,2.8746,2.578,2.3418,2.2562,2.2007
6.75072,2.9873,3.0459,2.9361,2.5962,2.3189,2.2873,2.2043
7.00032,3.0194,3.027,2.9578,2.6672,2.3353,2.2575,2.2636
7.250688,3.0001,3.0117,3.0153,2.6564,2.3436,2.3144,2.2438


==> csv/autoregressive_FID/figure1_256xarl.csv <==
images_seen_M,ns1k,ns3k,ns10k,ns30k,ns90k,ns250k,ns750k
0.0,1.28,1.28,1.28,1.28,1.28,1.28,1.28
0.250112,1.2637971652993087,1.2632432736040755,1.264171751870549,1.263917566054488,1.2639745609170632,1.261892370275632,1.2640230040425422
0.500224,1.2656320470022706,1.2484089421187718,1.2664297270407587,1.2670856681913278,1.24880123668936,1.2430190677041537,1.2652073341356527
0.75008,1.222437386732679,1.2192267921734015,1.2226683912456338,1.2228068962214707,1.2229750952778886,1.211392183752821,1.2232739170449918
1.000192,1.192504288578391,1.2016053474667956,1.2070894270525514,1.2076744606158627,1.2119984021024948,1.1965406262785336,1.1973638344834967
1.250048,1.1733541204154676,1.1746520777203386,1.1795726351888334,1.1807339450325003,1.1819792040599282,1.167722604466519,1.180788946324924
1.50016,1.1405023780303623,1.1522117699863088,1.1661733064619852,1.158912840166579,1.164606513576075,1.1516487759610072,1.1685612205690177
1.750016,1.1104893970064609,1.130725762645227,1.1393485613690473,1.1380211659184738,1.1547682559671557,1.1189935078324424,1.1702532924122693
2.000128,1.081604897352804,1.1011862836680848,1.1261863735841757,1.121312021872086,1.1318737193955712,1.0790489089307016,1.1268244034554868
2.25024,1.0697150936366029,1.082131693962424,1.0988281319606585,1.0903131398403616,1.0909574995242792,1.0900509659266504,1.091631298953473
2.500096,1.060524987678832,1.0653212400378038,1.0734937786127148,1.0677453119195093,1.0632102209729055,1.077344856706361,1.0836624500255425
2.750208,1.063356544380099,1.0661610896922866,1.0725027657042574,1.0649760421516703,1.0689381444542505,1.0754158237866704,1.0759895425059653
3.000064,1.0546977383510807,1.0668805175660623,1.063880329184201,1.053452179207909,1.0526980036602822,1.0503419696929086,1.04548544339616
3.250176,1.047250139282994,1.0560676141624867,1.0341774957547045,1.0448732527441962,1.0381202958020594,1.049682875267706,1.0397864271363346
3.500032,1.0574035692638404,1.067592347401046,1.0411317151446724,1.0327176880389288,1.0426067033841377,1.041092939683267,1.0385980709106661
3.750144,1.0732643313075414,1.0584182357503096,1.0423285471268287,1.0465611591559423,1.0334953074059285,1.0357566868397043,1.0290010035384398
4.0,1.0679861762664018,1.082590528696187,1.064177604788199,1.05402517935579,1.0721820012470857,1.0450541671410747,1.0533138395401238
4.250112,1.1046448351301024,1.0900009495597942,1.0640897646003964,1.0591967309340475,1.0601371732224152,1.0519318457687064,1.0436897790310127
4.500224,1.1152122725127356,1.0903148102751743,1.0690217466361105,1.056033900038301,1.0587332152154545,1.047299464153184,1.0470509914280228
4.75008,1.1186707642622196,1.0888607365494067,1.0613504124968358,1.0568972948980218,1.0612078651839738,1.0520973252895942,1.0434540117383904
5.000192,1.1247950900378214,1.1062241298988056,1.0726398213245147,1.0610227591515695,1.0739033892559746,1.0503279765579805,1.0520032050289956
5.250048,1.1409779717473043,1.111233603921164,1.0689518493855417,1.0673597046550753,1.0871859963831412,1.086476578844099,1.046760059646715
5.50016,1.149863657306014,1.1102017272438616,1.0705493370634258,1.0790741188000652,1.0656401928439436,1.0718051425546946,1.0758857678252411
5.750016,1.1677936621884442,1.1254290136631084,1.0799253783560516,1.1034277938180708,1.0651550387365205,1.067292286159386,1.070468509271791
6.000128,1.174753584705229,1.1269594538011347,1.1098934795386413,1.077414088121941,1.0753776595435625,1.0672490817058815,1.0764354605526592
6.25024,1.1829634685672659,1.1316183298532678,1.1046450044992184,1.079775990982796,1.0698572793457402,1.0751969066076867,1.067364648193859
6.500096,1.1822574306502247,1.1422520203441309,1.0947139201719551,1.098932800344926,1.0813198657024259,1.0764622798648134,1.0879425741137538
6.750208,1.1835348991811543,1.1541170844467388,1.099355898655972,1.0966429958426716,1.0794176713882848,1.0812302587637532,1.0881536025138416
7.000064,1.194939518219428,1.1715913573018497,1.0996312908801542,1.0968717382203295,1.0741063817737881,1.0817906134687973,1.0777270573428837


==> csv/autoregressive_FID/figure1_256xrb.csv <==
images_seen_M,1k,3k,10k,30k,90k,250k,750k
0.0,1.72,1.72,1.72,1.72,1.72,1.72,1.72
0.250112,1.694022951674583,1.6945635156240542,1.7209447876274453,1.7210672914312681,1.7203108508695664,1.7203654745064227,1.6938576657308886
0.500224,1.6796880625711879,1.6824719628063463,1.7056843561273354,1.706214651586322,1.707633220832463,1.706412644805141,1.6796897105705284
0.75008,1.6405752662963096,1.6478971677092318,1.6721553285202049,1.6742994258777912,1.6713763963991255,1.6728373642191627,1.6352334943836127
1.000192,1.5890629406347898,1.5973800218640122,1.6215375878749683,1.6248645348251785,1.62239147950595,1.6235821103875878,1.5862750300584025
1.250048,1.5211917637316787,1.5471209244275883,1.569338606958297,1.5772664837094794,1.5610534575294537,1.5641976551227685,1.5145836826673076
1.50016,1.4928818259704713,1.5019838240176568,1.5102144267841595,1.5023883054020644,1.5035899356576579,1.5166973791322107,1.4596271195268855
1.750016,1.4302884827530988,1.4386288065422832,1.440209052051955,1.4489486595973062,1.4373110286018687,1.4392359672771136,1.427369257607154
2.000128,1.4010837362965276,1.409585733571987,1.402070212199476,1.3960396466113139,1.4043906745783943,1.4070417478790773,1.3626819485631358
2.25024,1.3821234263398878,1.3552671702323096,1.3627971454120598,1.3789650356723655,1.3634166674605126,1.3752847294855428,1.3432346676363522
2.500096,1.3690475787595915,1.3522631677485606,1.3412735413276096,1.3415875777942574,1.3484078858849102,1.3376640117479042,1.333627883962265
2.750208,1.3724932451420955,1.3400779234086144,1.3698343115926264,1.3341108721273258,1.3298674312559342,1.327989665501093,1.3119718879258926
3.000064,1.4160112064070631,1.3305746379112975,1.3423134299479216,1.3272399067732863,1.3374065536090711,1.3290766463947534,1.3146442224197585
3.250176,1.4164129844797344,1.3191467540962094,1.3387744208217214,1.3233790643576526,1.3252165256733406,1.3338675877103014,1.322395121229306
3.500032,1.4345842245864446,1.3383345797153083,1.3521345919249939,1.3437564719547481,1.3390423551456365,1.3406210095238862,1.3679270702719464
3.750144,1.4476524259009125,1.348736199606094,1.3667894471364548,1.3398135221173106,1.343879135429063,1.3316032293659532,1.3750575347145855
4.0,1.4707064751187318,1.3567508491138938,1.352936555790052,1.3317873950371677,1.3524419940856092,1.340994587683383,1.3198659248396893
4.250112,1.4933217208517249,1.3726667458491306,1.4136917333830752,1.354213940849263,1.3455612299453605,1.3353984562442633,1.3116193692194429
4.500224,1.4888226540121536,1.3613720118962647,1.3668619095230383,1.3359955459538355,1.3375208714053883,1.3406470715001433,1.3763029433824272
4.75008,1.486129756147136,1.3806467965029583,1.371544598016044,1.3560660675361191,1.3624173007260083,1.3454613241149218,1.3935971224640298
5.000192,1.5225503193871646,1.397182708121079,1.3776057844322054,1.3536568316450825,1.3633367195387223,1.352891828885447,1.3503738004672527
5.250048,1.520079822259163,1.3956024529892375,1.3778190921867122,1.3486709984237564,1.3379080442421696,1.3343980834181366,1.3359578042801559
5.50016,1.5173308097325275,1.4096584979138242,1.3887745275025623,1.354736440900865,1.3476439087775702,1.3556589237088588,1.3476959415065721
5.750016,1.5475014905538842,1.4155895471470785,1.3828882769760753,1.344253918447123,1.3599213546129931,1.3535147150520856,1.3518857541428133
6.000128,1.5524311394794381,1.426965141890264,1.3842619720050493,1.3467917559509033,1.3655771931789218,1.3630819735744808,1.3500344622781881
6.25024,1.5528714829059709,1.4276841570369356,1.3903232285376248,1.3496349757626263,1.3639909545174191,1.3588590189627894,1.362417337526665
6.500096,1.558210843534198,1.4381419945434573,1.3899288506777339,1.3577419285151677,1.363788223547715,1.3754872893465517,1.3654895053118707
6.750208,1.5578172436296995,1.4482783452432386,1.3937560505565898,1.3712274594412293,1.3810803178328115,1.3918030951121523,1.3668418292863862
7.000064,1.5593022171925668,1.462598347938922,1.4091774268174504,1.3598976662661926,1.3735889469116955,1.3826451634099044,1.3674033519936302


==> csv/autoregressive_FID/figure1_512var.csv <==
images_seen_M,ns1k,ns3k,ns10k,ns30k,ns90k,ns250k,ns750k
0.0,2.6,2.6,2.6,2.6,2.6,2.6,2.6
0.200016,1.9348,1.9962,1.977,1.9366,1.8462,1.8497,1.8305
0.400008,1.8258,1.9339,1.891,1.834,1.8068,1.8047,1.8068
0.6,1.8712,1.8827,1.8498,1.8039,1.7367,1.7687,1.7597
0.800016,1.8528,1.8315,1.8396,1.7929,1.8572,1.7386,1.7437
1.000008,1.867,1.8375,1.7829,1.7709,1.7186,1.7527,1.7362
1.2,1.9044,1.9064,1.8022,1.7493,1.6986,1.7224,1.8317
1.400016,1.95,1.9214,1.824,1.7453,1.7015,1.7057,1.7251
1.600008,2.0416,1.8624,1.8185,1.812,1.7195,1.7031,1.7118
1.8,2.0465,1.8835,1.8692,1.7371,1.7092,1.7223,1.7109
2.000016,2.0436,1.8708,1.8414,1.7748,1.8273,1.7104,1.717
2.200008,2.0654,1.9213,1.9258,1.7969,1.7333,1.768,1.7182
2.4,2.0703,1.9625,1.8948,1.8507,1.8326,1.824,1.7457
2.600016,2.1032,1.9771,1.8561,1.7426,1.7018,1.713,1.8516
2.800008,2.0934,2.0484,1.8659,1.842,1.758,1.711,1.7616
3.0,2.1339,2.1394,1.8756,1.8313,1.733,1.7425,1.7363


==> csv/imm/imm_ns150k.csv <==
images_seen_M,T=1,T=2,T=4,T=8
0.0,7.85,3.99,2.51,1.99
0.1024,7.7328,3.891135,2.390908,1.961672
0.2048,7.535705,3.764309,2.331594,1.933682
0.30720000000000003,7.356161,3.634847,2.271204,1.912201
0.4096,7.223512,3.514516,2.203848,1.870887
0.512,7.115403,3.412682,2.140679,1.830848
0.6144000000000001,7.019013,3.314222,2.082927,1.795323
0.7168,6.954672,3.23603,2.041443,1.760362
0.8192,6.916195,3.178187,1.998578,1.724231
0.9216000000000001,6.910313,3.141842,1.955569,1.687288
1.024,6.928423,3.127488,1.928651,1.652549
1.1264,6.965447,3.08663,1.883392,1.620441
1.2288000000000001,7.031841,3.105989,1.854284,1.606065
1.3312000000000002,7.122314,3.070188,1.83977,1.577367
1.4336,7.209325,3.077329,1.848771,1.558146
1.536,7.285528,3.092303,1.785138,1.541946
1.6384,7.351412,3.127075,1.765771,1.525266
1.7408000000000001,7.419,3.171727,1.749805,1.51314
1.8432000000000002,7.479566,3.212462,1.744745,1.499818
1.9456,7.540227,3.265577,1.745135,1.491937
2.048,7.577433,3.294612,1.725104,1.490561
2.1504000000000003,7.633293,3.322056,1.729338,1.475991
2.2528,7.655989,3.362329,1.736815,1.470482
2.3552,7.695736,3.385958,1.751282,1.463425
2.4576000000000002,7.754943,3.417601,1.756699,1.466135
2.56,7.751887,3.440557,1.766878,1.471341
2.6624000000000003,7.787963,3.461638,1.802296,1.464983
2.7648,7.855126,3.493975,1.787984,1.471638
2.8672,7.855499,3.50684,1.778047,1.469601
2.9696000000000002,7.855445,3.522551,1.822202,1.477173
3.072,7.855489,3.539587,1.812732,1.473386
3.1744000000000003,7.855462,3.559274,1.808838,1.471741
3.2768,7.855395,3.5764,1.808323,1.447786
3.3792,7.855375,3.598044,1.849024,1.480327
3.4816000000000003,7.855417,3.591281,1.838245,1.473332
3.584,7.855191,3.611611,1.831012,1.470605
3.6864000000000003,7.855337,3.630436,1.877623,1.465996
3.7888,7.855313,3.638266,1.834244,1.490231
3.8912,7.855395,3.653575,1.835905,1.481521
3.9936000000000003,7.855392,3.685697,1.879485,1.473677
4.096,7.855525,3.672953,1.875503,1.464893
4.1984,7.855468,3.684682,1.87652,1.465034
4.300800000000001,7.855267,3.695976,1.874937,1.470645
4.4032,7.855467,3.709458,1.875442,1.490843
4.5056,7.855401,3.719332,1.874873,1.482686
4.6080000000000005,7.855363,3.732792,1.881268,1.500869
4.7104,7.855588,3.750672,1.884295,1.451576
4.8128,7.855451,3.755621,1.930004,1.465298
4.9152000000000005,7.85542,3.764029,1.928765,1.463648
5.0176,7.855482,3.777549,1.934362,1.463186
5.12,7.855318,3.785747,1.934318,1.45969
5.2224,7.855392,3.79633,1.933778,1.461768
5.324800000000001,7.855355,3.806444,1.932175,1.494845
5.4272,7.855369,3.813951,1.940913,1.458129
5.5296,7.855359,3.820736,1.940771,1.458822
5.632000000000001,7.855468,3.826116,1.94195,1.479283
5.7344,7.855455,3.828342,1.940763,1.481506
5.8368,7.855304,3.835279,1.94374,1.484978
5.9392000000000005,7.855571,3.842008,1.958606,1.482028
6.0416,7.855715,3.854236,1.96707,1.476811
6.144,7.855265,3.853782,1.967902,1.477396


==> csv/imm/imm_ns1k.csv <==
images_seen_M,T=1,T=2,T=4,T=8
0.0,7.85,3.99,2.51,1.99
0.1024,7.736013,3.890677,2.389141,1.967267
0.2048,7.553322,3.765939,2.328352,1.925399
0.30720000000000003,7.407489,3.653045,2.266502,1.881017
0.4096,7.308136,3.55241,2.209227,1.842709
0.512,7.219238,3.467669,2.156932,1.803645
0.6144000000000001,7.232851,3.403035,2.109251,1.767117
0.7168,7.371163,3.374561,2.074912,1.742208
0.8192,7.480942,3.355899,2.051967,1.723481
0.9216000000000001,7.546158,3.347514,2.019075,1.70072
1.024,7.619571,3.360345,2.003306,1.686748
1.1264,7.649349,3.400827,2.00325,1.681034
1.2288000000000001,7.723026,3.483075,2.010363,1.666325
1.3312000000000002,7.791897,3.557544,2.047234,1.674096
1.4336,7.85,3.634146,2.067405,1.680411
1.536,7.85,3.690426,2.092867,1.694363
1.6384,7.85,3.748558,2.132519,1.712495
1.7408000000000001,7.85,3.805361,2.144245,1.723939
1.8432000000000002,7.85,3.834028,2.163501,1.7347
1.9456,7.85,3.877065,2.173682,1.750672
2.048,7.85,3.90315,2.200733,1.753273
2.1504000000000003,7.85,3.935103,2.211544,1.764608
2.2528,7.85,3.954042,2.231653,1.768914
2.3552,7.85,3.961733,2.247297,1.785233
2.4576000000000002,7.85,3.964651,2.256424,1.798968
2.56,7.85,3.969861,2.265826,1.804852
2.6624000000000003,7.85,3.974897,2.283212,1.811504
2.7648,7.85,3.978688,2.291324,1.821766
2.8672,7.85,3.985177,2.298797,1.800061
2.9696000000000002,7.85,3.99,2.325394,1.804369
3.072,7.85,3.99,2.329316,1.800076
3.1744000000000003,7.85,3.99,2.33788,1.808574
3.2768,7.85,3.99,2.365607,1.867144
3.3792,7.85,3.99,2.366292,1.834319
3.4816000000000003,7.85,3.99,2.368999,1.836306
3.584,7.85,3.99,2.374464,1.840515
3.6864000000000003,7.85,3.99,2.378969,1.842747
3.7888,7.85,3.99,2.382478,1.849827
3.8912,7.85,3.99,2.384495,1.86162
3.9936000000000003,7.85,3.99,2.388147,1.86881
4.096,7.85,3.99,2.390691,1.86401
4.1984,7.85,3.99,2.394004,1.867973
4.300800000000001,7.85,3.99,2.398021,1.870215
4.4032,7.85,3.99,2.404865,1.872845
4.5056,7.85,3.99,2.409948,1.875182
4.6080000000000005,7.85,3.99,2.414783,1.882453
4.7104,7.85,3.99,2.420479,1.889896
4.8128,7.85,3.99,2.42243,1.895022
4.9152000000000005,7.85,3.99,2.448239,1.89878
5.0176,7.85,3.99,2.453052,1.905273
5.12,7.85,3.99,2.455726,1.915273
5.2224,7.85,3.99,2.456475,1.923783
5.324800000000001,7.85,3.99,2.445825,1.933019
5.4272,7.85,3.99,2.449808,1.941484
5.5296,7.85,3.99,2.456075,1.934159
5.632000000000001,7.85,3.99,2.456667,1.936437
5.7344,7.85,3.99,2.467979,1.939855
5.8368,7.85,3.99,2.460716,1.942443
5.9392000000000005,7.85,3.99,2.464679,1.948667
6.0416,7.85,3.99,2.469162,1.953625
6.144,7.85,3.99,2.469965,1.953623


==> csv/imm/imm_ns30k.csv <==
images_seen_M,T=1,T=2,T=4,T=8
0.0,7.85,3.99,2.51,1.99
0.1024,7.424487,3.661627,2.258312,1.947162
0.2048,7.147711,3.414512,2.136563,1.842747
0.30720000000000003,6.879156,3.214472,2.029049,1.757853
0.4096,6.723129,3.067644,1.937425,1.681775
0.512,6.672873,2.958784,1.8637,1.623956
0.6144000000000001,6.711401,2.898974,1.820406,1.580954
0.7168,6.867803,2.889745,1.767985,1.573441
0.8192,7.079577,2.911252,1.74105,1.543158
0.9216000000000001,7.197889,2.98908,1.70902,1.514342
1.024,7.30094,3.070968,1.702601,1.483275
1.1264,7.394046,3.165325,1.688708,1.479618
1.2288000000000001,7.460656,3.229575,1.69262,1.473284
1.3312000000000002,7.515619,3.281852,1.706556,1.468068
1.4336,7.57804,3.319547,1.716141,1.477287
1.536,7.64149,3.347736,1.732263,1.474282
1.6384,7.632548,3.393565,1.731152,1.473642
1.7408000000000001,7.676658,3.428679,1.743553,1.454508
1.8432000000000002,7.737302,3.4598,1.755412,1.464768
1.9456,7.792294,3.508426,1.774606,1.451525
2.048,7.757129,3.508916,1.777743,1.468259
2.1504000000000003,7.786259,3.558452,1.805521,1.456219
2.2528,7.704272,3.603784,1.804889,1.453486
2.3552,7.70488,3.655402,1.822887,1.472207
2.4576000000000002,7.704627,3.677562,1.84498,1.467671
2.56,7.70459,3.624525,1.844119,1.464803
2.6624000000000003,7.703976,3.657454,1.850218,1.48416
2.7648,7.70475,3.681895,1.863438,1.478394
2.8672,7.704547,3.714322,1.883388,1.484139
2.9696000000000002,7.703622,3.740251,1.885282,1.475038
3.072,7.70514,3.77061,1.882147,1.475445
3.1744000000000003,7.704518,3.699367,1.893247,1.479684
3.2768,7.704859,3.709872,1.908059,1.482206
3.3792,7.705014,3.719297,1.920539,1.503838
3.4816000000000003,7.704566,3.729625,1.933702,1.498863
3.584,7.704385,3.741477,1.940528,1.495014
3.6864000000000003,7.704781,3.761211,1.945742,1.490862
3.7888,7.704574,3.779766,1.944467,1.492174
3.8912,7.704735,3.795882,1.949018,1.500317
3.9936000000000003,7.703866,3.809253,1.961389,1.503522
4.096,7.70455,3.830261,1.971083,1.509695
4.1984,7.705058,3.776023,1.974553,1.533199
4.300800000000001,7.704603,3.785191,1.985469,1.533116
4.4032,7.704263,3.789257,1.990698,1.534197
4.5056,7.704843,3.796152,1.998655,1.533887
4.6080000000000005,7.704379,3.799896,2.006371,1.531276
4.7104,7.705207,3.806522,2.021146,1.527261
4.8128,7.704656,3.812605,2.026769,1.528626
4.9152000000000005,7.704828,3.820437,2.061638,1.536457
5.0176,7.704731,3.831935,2.057833,1.537463
5.12,7.705062,3.840252,2.060574,1.544475
5.2224,7.705326,3.850309,2.064296,1.545904
5.324800000000001,7.704204,3.859803,2.061847,1.546045
5.4272,7.703594,3.866626,2.058969,1.554124
5.5296,7.704618,3.877318,2.061262,1.562306
5.632000000000001,7.704781,3.887185,2.069903,1.570997
5.7344,7.70495,3.897564,2.075339,1.583665
5.8368,7.703707,3.903562,2.079319,1.602174
5.9392000000000005,7.703808,3.910426,2.081838,1.599858
6.0416,7.704684,3.918212,2.082334,1.58784
6.144,7.704151,3.917908,2.082252,1.587495


==> csv/imm/imm_ns750k.csv <==
images_seen_M,T=1,T=2,T=4,T=8
0.0,7.85,3.99,2.51,1.99
0.1024,7.735276,3.889977,2.390119,1.954582
0.2048,7.543554,3.762237,2.329548,1.931774
0.30720000000000003,7.371344,3.635794,2.266592,1.900752
0.4096,7.248667,3.520069,2.203263,1.86635
0.512,7.136103,3.424352,2.144372,1.833393
0.6144000000000001,7.052919,3.33302,2.077976,1.792401
0.7168,6.99185,3.25767,2.03012,1.759397
0.8192,6.958252,3.19775,1.983996,1.727211
0.9216000000000001,6.937721,3.145946,1.959474,1.68554
1.024,6.949223,3.103288,1.896449,1.650338
1.1264,7.006215,3.082381,1.865357,1.616189
1.2288000000000001,7.084141,3.08059,1.84362,1.587258
1.3312000000000002,7.16218,3.076111,1.831128,1.561495
1.4336,7.250813,3.097756,1.79336,1.544608
1.536,7.325593,3.107477,1.770786,1.526319
1.6384,7.407388,3.146992,1.767775,1.544147
1.7408000000000001,7.472118,3.19698,1.755598,1.495535
1.8432000000000002,7.524752,3.232724,1.739459,1.487816
1.9456,7.566634,3.265425,1.722381,1.489981
2.048,7.599785,3.299129,1.732761,1.492936
2.1504000000000003,7.641998,3.32978,1.718047,1.476834
2.2528,7.683832,3.361308,1.737127,1.479249
2.3552,7.717338,3.376874,1.75217,1.475628
2.4576000000000002,7.744095,3.413421,1.745029,1.46604
2.56,7.775264,3.440511,1.763897,1.469891
2.6624000000000003,7.806437,3.457422,1.764744,1.460435
2.7648,7.855479,3.481956,1.785727,1.47255
2.8672,7.855503,3.499565,1.783753,1.463201
2.9696000000000002,7.855346,3.511315,1.773393,1.456681
3.072,7.855403,3.540763,1.81316,1.478113
3.1744000000000003,7.855095,3.555908,1.808963,1.467354
3.2768,7.855637,3.563954,1.802381,1.459289
3.3792,7.855344,3.566504,1.845107,1.45752
3.4816000000000003,7.855729,3.587897,1.842622,1.48113
3.584,7.85552,3.605755,1.839291,1.478769
3.6864000000000003,7.855519,3.627156,1.832899,1.467154
3.7888,7.855509,3.635154,1.834661,1.466062
3.8912,7.855522,3.644516,1.838736,1.461291
3.9936000000000003,7.855438,3.662829,1.876612,1.457677
4.096,7.855377,3.674393,1.877394,1.467242
4.1984,7.855549,3.6764,1.873458,1.471204
4.300800000000001,7.855626,3.681952,1.868162,1.465193
4.4032,7.85545,3.690796,1.871698,1.459225
4.5056,7.855521,3.698196,1.874438,1.455701
4.6080000000000005,7.855144,3.716989,1.883483,1.458835
4.7104,7.855913,3.730172,1.925412,1.473461
4.8128,7.85549,3.739879,1.925013,1.476746
4.9152000000000005,7.855375,3.752007,1.923666,1.469604
5.0176,7.855631,3.763019,1.924885,1.464364
5.12,7.855576,3.778624,1.924679,1.463769
5.2224,7.855522,3.767913,1.929539,1.461814
5.324800000000001,7.855373,3.776576,1.927818,1.457304
5.4272,7.855492,3.780811,1.931186,1.454544
5.5296,7.855312,3.784259,1.935891,1.455516
5.632000000000001,7.855447,3.791972,1.940537,1.496157
5.7344,7.855601,3.798694,1.941799,1.489164
5.8368,7.855338,3.804268,1.944395,1.484056
5.9392000000000005,7.855596,3.806929,1.946613,1.481587
6.0416,7.855441,3.810838,1.944496,1.479755
6.144,7.855635,3.809493,1.944679,1.480056


==> csv/toy/cosine_similarity_results.csv <==
s_scale,cosine_similarity
0.8,0.024975447645337767
0.802,0.022680747533078034
0.804,0.027507015605309857
0.806,0.026209900669734762
0.808,0.02787922792119773
0.81,0.03314551250926768
0.812,0.033133459402537715
0.8140000000000001,0.03653548851398786
0.8160000000000001,0.03757300153019932
0.8180000000000001,0.040961073254902655
0.8200000000000001,0.03874614012085208
0.8220000000000001,0.04483508271483156
0.8240000000000001,0.04568473502567014
0.8260000000000001,0.047513809163316205
0.8280000000000001,0.052174186285080616
0.8300000000000001,0.053428202395043325
0.8320000000000001,0.05953906380940887
0.8340000000000001,0.05624689491358267
0.8360000000000001,0.06062018867807981
0.8380000000000001,0.06543484197979225
0.8400000000000001,0.06850651769032653
0.8420000000000001,0.07000385305178532
0.8440000000000001,0.06970548440772574
0.8460000000000001,0.07509868916732682
0.8480000000000001,0.08022007904954812
0.8500000000000001,0.07485898335307326
0.8520000000000001,0.07680192398363477
0.8540000000000001,0.08422140601592534
0.856,0.08611278109784705
0.858,0.08984793273195323
0.86,0.09296642363867787
0.862,0.09076220970353634
0.864,0.09184987495173576
0.866,0.09232228538665972
0.868,0.09389915372951546
0.87,0.09432450479866554
0.872,0.10054417069165276
0.874,0.10976449384111132
0.876,0.10318690750953226
0.878,0.10867907618205802
0.88,0.1033870282827398
0.882,0.10618096324840375
0.884,0.10610477917764616
0.886,0.09960080928663692
0.888,0.10951858047253483
0.89,0.11580825700932246
0.892,0.11535103253068338
0.894,0.11838159361011315
0.896,0.11409905796960143
0.898,0.11634993101438301
0.9,0.12138355235244178
0.902,0.12683551854384573
0.904,0.11538763037587432
0.906,0.12369359187127522
0.908,0.11831563196413027
0.91,0.11747630670801523
0.912,0.12454283314917851
0.914,0.12000573754584053
0.916,0.12096246732096194
0.918,0.12483087488340382
0.92,0.1221525462928415
0.922,0.12980693087563042
0.924,0.12774088108241277
0.926,0.1198661846287431
0.928,0.12851823727939787
0.93,0.1250910638888536
0.932,0.1242696260127621
0.934,0.12225485106128062
0.936,0.13677414094366463
0.9380000000000001,0.12450675819204453
0.9400000000000001,0.13244767429187673
0.942,0.13196578482743024
0.944,0.14057135406242108
0.946,0.13235086481527136
0.948,0.11876531151411877
0.95,0.12284802598798837
0.952,0.10080800873066702
0.954,0.11617560459602196
0.956,0.11990493909125101
0.958,0.11642345819868369
0.96,0.12712243055796885
0.962,0.10904559374403519
0.964,0.09913260322380989
0.966,0.07258000731155824
0.968,0.10955125267283818
0.97,0.09413384773496755
0.972,0.10304728476246615
0.974,0.09304669479728098
0.976,0.07397472642698386
0.978,0.048107076233945785
0.98,0.043329475669943884
0.982,-0.01022556948483256
0.984,0.0010670842905079689
0.986,-0.022521145093094292
0.988,-0.013493664243205151
0.99,-0.22739280311778726
0.992,-0.2734314402215759
0.994,-0.4030103480906283
0.996,-0.5119900980031957
0.998,-0.48623229074442026
1.0,-0.3747152481388262
1.002,-0.36552958717551104
1.004,-0.3407887916822895
1.006,-0.318204939764866
1.008,-0.2915351935485426
1.01,-0.27422576088936634
1.012,-0.2868454258489214
1.014,-0.2560796171747342
1.016,-0.264579321782974
1.018,-0.24757049532072006
1.02,-0.26663801593615505
1.022,-0.24747485008126652
1.024,-0.23051345866898557
1.026,-0.21651130563399798
1.028,-0.24711181672629948
1.03,-0.22720830674283626
1.032,-0.2345708846426215
1.034,-0.22121922094235677
1.036,-0.21965444001921408
1.038,-0.23132331713449936
1.04,-0.2206639661106473
1.042,-0.20286616494915488
1.044,-0.21046556635916347
1.046,-0.20918939757089583
1.048,-0.21183741059421418
1.05,-0.2124517107648997
1.052,-0.21398889508814348
1.054,-0.2069322709904808
1.056,-0.2011386349716997
1.058,-0.20545915573452567
1.06,-0.21057687975112055
1.062,-0.1943799288972011
1.064,-0.19819798792524024
1.066,-0.19478418471790063
1.068,-0.19345132949145644
1.07,-0.2009569603585905
1.072,-0.19591178420756356
1.074,-0.19073289625343914
1.076,-0.1913901187259987
1.078,-0.19360411643311295
1.08,-0.1894729966467502
1.0819999999999999,-0.19367181087206334
1.084,-0.1891513239389763
1.0859999999999999,-0.18372979478721
1.088,-0.18752457075656975
1.0899999999999999,-0.18375553768796826
1.092,-0.17978297324145306
1.0939999999999999,-0.18074554464175985
1.096,-0.18383361990494693
1.0979999999999999,-0.18249468883839617
1.1,-0.17777215840600272
1.1019999999999999,-0.1769106956392632
1.104,-0.17949621830070261
1.1059999999999999,-0.17458972059332714
1.108,-0.17296966054444587
1.1099999999999999,-0.17058751126544427
1.112,-0.16701262276676654
1.1139999999999999,-0.16900281256677202
1.116,-0.1689156608215435
1.1179999999999999,-0.16963478914042934
1.12,-0.16685735130416215
1.1219999999999999,-0.16186915991063677
1.124,-0.16688308233329976
1.126,-0.16547280610589915
1.1280000000000001,-0.1627849862485333
1.13,-0.16115707462694195
1.1320000000000001,-0.15675764463659603
1.134,-0.15605776687906261
1.136,-0.16268748365895708
1.138,-0.15632577752954302
1.14,-0.15165935154228902
1.142,-0.15726131147279038
1.144,-0.15314601338635248
1.146,-0.1524433188538502
1.148,-0.1524197671963089
1.15,-0.15099844862980394
1.152,-0.1529947213752322
1.154,-0.1463121218511289
1.156,-0.145125707717047
1.158,-0.1451730663245557
1.16,-0.14049831949158395
1.162,-0.1439504493782564
1.164,-0.13881481003660165
1.166,-0.13986957237982572
1.168,-0.13676645273715415
1.17,-0.14039012437232296
1.172,-0.13883891755336691
1.174,-0.1367500315503651
1.176,-0.13404935433651258
1.178,-0.13198629079717417
1.18,-0.1308121853436132
1.182,-0.12881549154215166
1.184,-0.13169857154688472
1.186,-0.12907834869275703
1.188,-0.130919996794999
1.19,-0.12848936726655344
1.192,-0.12402031011887807
1.194,-0.12630330001646548
1.196,-0.12622175187877677
1.198,-0.12333582739372541
1.2,-0.12834838583982622


==> csv/toy/fid_epoch_250_wide.csv <==
w,0.9,1.1
-2.0,1.2293761005269892,0.45005452445155647
-1.96,1.2035354513133782,0.4428573800996955
-1.92,1.1789220620355125,0.4354154939428575
-1.88,1.1525752049192381,0.42800031341034256
-1.84,1.1273725864394508,0.4201573489811561
-1.8,1.0979507500597343,0.4116963430485275
-1.76,1.0714658226804514,0.4032673858228754
-1.72,1.0421536620479852,0.39406129344156987
-1.68,1.013984249622887,0.38507720037285653
-1.64,0.9845444419408549,0.3748307445588183
-1.6,0.9525660238753022,0.3646864220533285
-1.56,0.9229343521473123,0.3540910265434439
-1.52,0.8903723218537474,0.34317497431076427
-1.48,0.8604492697317224,0.33112006676897937
-1.44,0.8241311521673449,0.31873587286025473
-1.4,0.7917410065626419,0.3061218248594751
-1.36,0.7567789505055236,0.2926889706808344
-1.3199999999999998,0.7215500777314661,0.2787932800680533
-1.28,0.6831700429693108,0.264610280731418
-1.24,0.645896268397728,0.24912596121650232
-1.2,0.6068182626980093,0.2328119579119802
-1.16,0.5663710890054208,0.2162700656571797
-1.12,0.5264616461770639,0.19843938558041882
-1.08,0.4823576590391315,0.17955159359550976
-1.04,0.439397258974209,0.15933604726950545
-1.0,0.3916397513854196,0.1392726186781769
-0.96,0.34655407392755777,0.11757514634726646
-0.92,0.2974036921524512,0.09508345107807178
-0.8799999999999999,0.24338057874617494,0.07000464452466333
-0.8400000000000001,0.19334513629467506,0.044484406376331206
-0.8,0.13627801267569425,0.017256079905367327
-0.76,0.0792982913430115,-0.011905005619136861
-0.72,0.017760461733811763,-0.043204543507601716
-0.6799999999999999,-0.04565128727941483,-0.0752790217644594
-0.6399999999999999,-0.11680787971772794,-0.10930643661225856
-0.5999999999999999,-0.18810413762602002,-0.1478053265927812
-0.56,-0.26673042436628897,-0.18743229081302798
-0.52,-0.3503030963606494,-0.22865293538821713
-0.48,-0.445525410461207,-0.275272833536648
-0.4399999999999999,-0.5385234220743096,-0.3252430821419383
-0.3999999999999999,-0.650020000073359,-0.38120394232733584
-0.3599999999999999,-0.7639007510908785,-0.4389041545818654
-0.32,-0.9004888690445885,-0.50338310599645
-0.28,-1.038856862145766,-0.5741736856494204
-0.24,-1.1979964816716873,-0.6572644711608144
-0.1999999999999999,-1.3668751049671264,-0.7443036439197089
-0.1599999999999999,-1.5162453955312345,-0.8446468457852523
-0.1199999999999998,-1.6383810813835584,-0.9591149420910116
-0.08,-1.6362832719264986,-1.0835981510705508
-0.04,-1.5462250161560591,-1.2295182541292988
0.0,-1.400751723087167,-1.4077868773504443
0.04,-1.251940701701169,-1.5750166416507116
0.08,-1.1101700881826861,-1.713832043612231
0.1200000000000001,-0.9912474889263796,-1.7271136916946852
0.1600000000000001,-0.8769860516838544,-1.620450761292541
0.2000000000000001,-0.7763501153353997,-1.4270749172476498
0.2400000000000002,-0.6923570738536045,-1.2456848636867353
0.2800000000000002,-0.6158853334735005,-1.0725060744262342
0.3199999999999998,-0.542671839320434,-0.9151304585793364
0.3599999999999999,-0.47372628740526807,-0.7804718797030458
0.3999999999999999,-0.4197212666121709,-0.6561894440925891
0.4399999999999999,-0.36340464867864075,-0.5471705905257203
0.48,-0.31465656803717057,-0.44520856340539383
0.52,-0.269230788233214,-0.35222338593162583
0.56,-0.22472975480111518,-0.26785135651129943
0.6000000000000001,-0.18514447670815298,-0.19206787710466308
0.6400000000000001,-0.14759384803163392,-0.11789313252584031
0.6800000000000002,-0.11338106204122174,-0.04851032505580365
0.7200000000000002,-0.08095616565423779,0.016352746332577394
0.7600000000000002,-0.04961327971219899,0.07662729239568032
0.8000000000000003,-0.020136616457094934,0.13446881522021772
0.8399999999999999,0.006719085096643136,0.1938582743204605
0.8799999999999999,0.03385145440199761,0.24400353355081725
0.92,0.05706264442406003,0.295589806020472
0.96,0.08102940589553366,0.34421125704211997
1.0,0.10343444095230692,0.38925259872880114
1.04,0.1241799603047561,0.4353584028917529
1.08,0.14403649850827716,0.4803825314598635
1.12,0.16358274311304766,0.5210043373412558
1.16,0.1813465077402316,0.5617440297830035
1.2000000000000002,0.19783345505130878,0.6007502185683076
1.2400000000000002,0.215174801605459,0.6394999350092597
1.2800000000000002,0.23027661813038786,0.6759546582752495
1.3200000000000005,0.2456996475968105,0.7112847033348021
1.36,0.2593508710529783,0.7477503425361485
1.4,0.27360210159206344,0.7811536163980071
1.44,0.2871199877261935,0.8154515233571261
1.48,0.2991586277963143,0.8469413747687274
1.52,0.3120219174715622,0.8797473147609604
1.56,0.3235335509088878,0.9107244134857121
1.6,0.3348701150593005,0.9400593572232008
1.64,0.344642696122477,0.9698124314924574
1.6800000000000002,0.35531570027109804,0.9990556205266704
1.7200000000000002,0.365143211758899,1.0274175041405575
1.7600000000000002,0.3747932880637341,1.0545364921901863
1.8000000000000005,0.38327229533305845,1.0820778426812416
1.84,0.39214001212606003,1.1078027118120148
1.88,0.4003149265370206,1.1350553726954613
1.92,0.40851439831698444,1.160338389706197
1.96,0.4165864882067267,1.1844190915548243
2.0,0.4236493917864512,1.2105893130795249


==> csv/toy/fid_epoch_50_wide.csv <==
w,0.9,1.1
-2.0,-0.357068107942627,-0.2587793080433461
-1.96,-0.3760302060689917,-0.27210575623595634
-1.92,-0.3994148338861243,-0.2813760230281755
-1.88,-0.42169438372787016,-0.2961234735575342
-1.84,-0.4478477751616459,-0.30599876622246136
-1.8,-0.47078890750657204,-0.32121481479054576
-1.76,-0.4953876292174661,-0.33274177605370325
-1.72,-0.522897303058996,-0.34803923929701347
-1.68,-0.5474843231665174,-0.35853228170289253
-1.64,-0.5722742724992566,-0.3740540463141256
-1.6,-0.6032800832293262,-0.3857764268595582
-1.56,-0.6286702147745905,-0.40086656436932844
-1.52,-0.6535473760130318,-0.41662465348701017
-1.48,-0.678863100848051,-0.4334500912213151
-1.44,-0.711334253025975,-0.4461137866430485
-1.4,-0.742377201152815,-0.46040005779302334
-1.36,-0.7794822881307749,-0.48073298797553116
-1.3199999999999998,-0.8015247963074386,-0.49270768141856225
-1.28,-0.8349120272169368,-0.5122792861025253
-1.24,-0.8667557258406302,-0.5285842319951921
-1.2,-0.9038034756427346,-0.5485103966823565
-1.16,-0.9372989015689958,-0.5622904087138463
-1.12,-0.972153558343254,-0.58335773680741
-1.08,-1.0119974342619547,-0.602375914446489
-1.04,-1.0531714839391282,-0.6222837513380353
-1.0,-1.0892955749408801,-0.6418117524251558
-0.96,-1.118338487229656,-0.6678965888248491
-0.92,-1.1602523342218571,-0.6846082128176758
-0.8799999999999999,-1.2122606170306645,-0.7077703973079599
-0.8400000000000001,-1.2528934202978959,-0.7306680463586284
-0.8,-1.2925440199813312,-0.7526172519425616
-0.76,-1.3252601196102556,-0.7772353228092673
-0.72,-1.3694921631228756,-0.7988785073607326
-0.6799999999999999,-1.4108546710425127,-0.8281565156431867
-0.6399999999999999,-1.4497917296021812,-0.8568922782959955
-0.5999999999999999,-1.4799800162953343,-0.8808554751096157
-0.56,-1.5189621812688532,-0.9091296823305124
-0.52,-1.550076370921501,-0.9342903152813555
-0.48,-1.5667834547388562,-0.9582106336751016
-0.4399999999999999,-1.587342156688367,-0.9940333991285909
-0.3999999999999999,-1.5846150266413674,-1.0248402149811167
-0.3599999999999999,-1.6014785095779926,-1.0544826153431242
-0.32,-1.6044660386227858,-1.0940664032622327
-0.28,-1.5819964212363973,-1.1256727321106361
-0.24,-1.5729522961580307,-1.1638367858974392
-0.1999999999999999,-1.5499681439621844,-1.2018736695970766
-0.1599999999999999,-1.5249944430840539,-1.2423341684031326
-0.1199999999999998,-1.5008407350647814,-1.2756354213578065
-0.08,-1.462010383260203,-1.31737914666053
-0.04,-1.4385645396482387,-1.3644720523240526
0.0,-1.3969911878585788,-1.4037126999850837
0.04,-1.367141481372431,-1.44570372463129
0.08,-1.3327308254498365,-1.4796881749596102
0.1200000000000001,-1.3075082572119507,-1.5309395210001153
0.1600000000000001,-1.253736341025045,-1.5548163303409173
0.2000000000000001,-1.2224585033577162,-1.5915922717529754
0.2400000000000002,-1.1872961086034366,-1.6228311171691683
0.2800000000000002,-1.1448250098038812,-1.6680150694387836
0.3199999999999998,-1.117061786831032,-1.6860658152874388
0.3599999999999999,-1.0820359993559745,-1.6942089176102193
0.3999999999999999,-1.051930684350297,-1.7188595194668328
0.4399999999999999,-1.0216263368171015,-1.7121262609241534
0.48,-0.9922128073093937,-1.7000134212965206
0.52,-0.9617472017404995,-1.6746105263482105
0.56,-0.9333261396333815,-1.648772428441684
0.6000000000000001,-0.9059901357830563,-1.6179681750987172
0.6400000000000001,-0.8752468156124288,-1.5823264494583347
0.6800000000000002,-0.8538838798814892,-1.5521502719814364
0.7200000000000002,-0.8240582281510164,-1.4984877371060517
0.7600000000000002,-0.8049168831081677,-1.4690478373593032
0.8000000000000003,-0.781524446933401,-1.401036029811627
0.8399999999999999,-0.7532516705030237,-1.3625236326480805
0.8799999999999999,-0.7286880750328713,-1.3224632414722641
0.92,-0.709977700614391,-1.2744970005011835
0.96,-0.6862302866874277,-1.2328721461051542
1.0,-0.6704615628376883,-1.1783002502403317
1.04,-0.6482001351397836,-1.143580699666261
1.08,-0.633154888887718,-1.109156889007784
1.12,-0.6115908081902779,-1.0643648138189232
1.16,-0.5892112534089711,-1.0166071016120322
1.2000000000000002,-0.5698008283099457,-0.9953696521425022
1.2400000000000002,-0.5526918920445596,-0.9542789660575626
1.2800000000000002,-0.5364457062802558,-0.9107094783061719
1.3200000000000005,-0.5201402831962793,-0.8788426792505162
1.36,-0.5021477553132859,-0.8484583635884434
1.4,-0.4832628325691715,-0.81838766156084
1.44,-0.46845163111382654,-0.7821488001365157
1.48,-0.4534329044150764,-0.7453106866616694
1.52,-0.439911050513924,-0.7129800625048969
1.56,-0.4239603880126297,-0.6917494923052415
1.6,-0.4075534669779697,-0.6555393277710686
1.64,-0.3945229223527856,-0.6279170569903553
1.6800000000000002,-0.3804577349392391,-0.6063368331417311
1.7200000000000002,-0.3665940108403351,-0.5776296422097787
1.7600000000000002,-0.35397249431025707,-0.5480464163039168
1.8000000000000005,-0.33950940805297125,-0.5275169717152295
1.84,-0.3281430273491252,-0.5022355463552004
1.88,-0.31429162975040575,-0.4722840312911734
1.92,-0.30243287598430685,-0.4515565563450657
1.96,-0.2898338231224725,-0.4259548704710551
2.0,-0.27706540061949986,-0.4055735355069166

